Reanalysis of radial velocity data from the resonant planetary system HD128311

The multi-planetary system HD128311 hosts at least two planets. Its dynamical formation history has been studied extensively in the literature. We reanalyse the latest radial velocity data for this system with the affine-invariant Markov chain Monte Carlo sampler EMCEE. Using the high order integrator IAS15, we perform a fully dynamical fit, allowing the planets to interact during the sampling process. A stability analysis using the MEGNO indicator reveals that the system is located in a stable island of the parameter space. In contrast to a previous study, we find that the system is locked in a 2:1 mean motion resonance. The resonant angle $\varphi_1$ is librating with a libration amplitude of approximately 37{\deg}. The existence of mean motion resonances has important implication for planet formation theories. Our results confirm predictions of models involving planet migration and stochastic forces.

==> response.txt <==
I'd like to thank the referee for a careful reading of the manuscript and for several helpful and constructive points. The response to the three issues raised are below.


------------------------------
1. In Figure 1 the gray lines are hardly seen. I suggest the author to improve this issue.

Response: 
I have increased the opacity from 0.1 to 0.5 and reduced the number of random samples drawn from 100 to 50. The lines are now much easier to see.


------------------------------
2. The definition of the long-term stability of the investigated systems seems to me a bit heuristic. I do not agree fully with the author claiming that a system showing stable behaviour for 1 million year will be stable for much longer time say several million years. It can happen for instance that the system is located in a weekly chaotic region of the phase space. As a consequence, due to the chaotic diffusion, the system may leave that region after a substantially longer time than 1 million year. Therefore I would suggest to check the results applying a fast chaos detection technique reassuring that the system is indeed in an ordered domain of the phase space. Would this mean too many additional calculations, I suggest the author to prepare a set of figure showing at least the behaviour of the orbital elements (as a function of time) with initial conditions corresponding to the red dot in Figure 2. Thus one can decide (at least by eyes) whether the system is exhibiting ordered motion which really would mean long-term dynamical stability.

Response:
Good point. I implemented the fast chaos indicator MEGNO, rerun the long term simulations and added the results to the paper. For most of the stable solutions (except those near the boundary to instability) the MEGNO indicates stable and quasi-periodic orbits.


------------------------------
3. I feel somehow missing a more detailed explanation why is it important to study the resonant planetary systems. The existence of these systems may favour the idea that giant planets migrated when they were still embedded in a protoplanetary disc. This should be mentioned in the paper in a bit more detailed way.

Response:
I added some more detailed explanation to both the introduction and the conclusion section. 


